Coded Modulation Schemes for Voronoi Constellations

Multidimensional Voronoi constellations (VCs) are shown to be more power-efficient than quadrature amplitude modulation (QAM) formats given the same uncoded bit error rate, and also have higher achievable information rates. However, a coded modulation scheme to sustain these gains after forward error correction (FEC) coding is still lacking. This paper designs coded modulation schemes with soft-decision FEC codes for VCs, including bit-interleaved coded modulation (BICM) and multilevel coded modulation (MLCM), together with three bit-to-integer mapping algorithms and log-likelihood ratio calculation algorithms. Simulation results show that VCs can achieve up to 1.84 dB signal-to-noise ratio (SNR) gains over QAM with BICM, and up to 0.99 dB SNR gains over QAM with MLCM for the additive white Gaussian noise channel, with a surprisingly low complexity.

==> figures/BER/QAM16D_BICM.txt <==
snr qam
21 0.0364
21.5 0.0306
22 0.0246
22.5 0.0176 
22.6 0.0162
22.7 0.0145
22.8 0.0128
22.9 0.0104
23	0.007
23.1 0.0046
23.2 0.0016
23.3 2.02e-4
23.32 1.55e-4
23.36 1.23e-5





==> figures/BER/QAM16D_hybrid.txt <==
snr qam
20	0.030813
20.5	0.028853
21	0.026923
21.5	0.024979
22	0.023165
22.5	0.020998
23	0.018389
23.1 0.0176
23.2 0.0174
23.3 0.016
23.4 0.0129
23.5	0.000195
23.6 1.8e-4
23.7 1.4e-4

==> figures/BER/QAM16D_hybrid2.txt <==
snr qam
21      0.0494
21.5	0.0454
21.6    0.0444
21.7    0.0433
21.8    0.0421
21.9    0.0408
22	    0.0394 
22.1	0.0343
22.2    0.0284
22.3    0.004
22.4    8.52e-4
22.5    7.7858e-4
22.6    6.92e-4
22.7    5.911e-4




==> figures/BER/VC16D_BICM.txt <==
snr bicm
20  0.0434    
20.5 0.0365
21 0.0323
21.2 0.0283
21.4 0.0251
21.6 0.0225
21.8 0.0197
22	0.01595
22.1 0.0145
22.2 0.0117
22.4 0.0067
22.52 0.0023
22.6 8.633e-4
22.7 1.1265e-4


==> figures/BER/VC16D_hybrid.txt <==
snr group
20 0.0714
20.5 0.0664
21  0.0616
21.5 0.0563
22 0.05
22.1 0.048
22.2 0.0455
22.3 0.0424
22.4 0.0186
22.5 5e-4
22.6 4.8e-4
22.7 4.3e-4
22.8 3.8e-4
22.9 3.3e-4
23   2.7e-4
            

==> figures/BER/VC16D_hybrid2.txt <==
snr group
20 0.0677
20.1 0.0665
20.2 0.0655
20.3 0.0645
20.4 0.0635
20.5 0.0671
20.7 0.0603
20.8 0.0589
20.9 0.057
21   0.0553
21.1 0.0517    
21.2 0.0413
21.3 0.0037
21.4 0.0012
21.5 0.0011
21.6 9.613e-4
21.7 8.629e-4
21.8 7.818e-4
21.9 7.347e-4
22 6.033e-4




==> figures/BER/uncoded_16D.txt <==
snr qam gray mix group
20	0.12	0.137	0.5	0.176
20.5	0.113	0.127	0.5	0.168
21	0.105	0.119	0.5	0.159
21.5	0.0982	0.11	0.5	0.149
22	0.0915	0.102	0.5	0.139
22.5	0.085	0.0941	0.5	0.129
23	0.0784	0.0861	0.5	0.119
23.5	0.0721	0.0786	0.5	0.108
24	0.0659	0.0711	0.5	0.098
24.5	0.0604	0.0635	0.5	0.0879
25	0.0541	0.0567	0.5	0.0782
25.5 0.0485 0.0498 999 0.0685
26 0.0433 0.0429 999 0.0586
26.5 0.0377 0.0366 999 0.0509
27 0.0328  0.0308 999 0.0427
27.5  0.0279 0.0256 999 0.0351
28 0.0231 0.0203 999 0.0284
28.5 0.0194 0.0161 999 0.0223
29 0.0156 0.0124 999 0.0175
29.5 0.0124  0.00947 999 0.0129
30 0.0096 0.00663 999 0.0095
30.5 0.0072  0.0048 999 0.0065   
31 0.0053 0.0032  999 0.0044
31.5 0.00374 0.002146  999 0.00291
32 0.00254  0.00128  99 0.00178
32.5 0.001655 7.59e-4  99 0.001
33 0.00103 4.08e-4  999 5.5e-4
33.5 0.00062 2.08e-4  99  2.84e-4
34 0.000336 1.02e-4   999 1.345e-4
34.5 1.71e-4 4.158e-5  999 5.95e-5
35 8.1e-5 1.4e-5  999 3.13e-5
                                    

                                   

==> figures/BER/uncoded_16D2.txt <==
snr qam gray group
16	0.093543	0.094263	0.12629
17	0.081318	0.080414	0.11255
18	0.070205	0.068368	0.096914
19	0.05945	0.056824	0.081039
20	0.049623	0.045599	0.064775
21	0.040063	0.035752	0.051043
22	0.030891	0.025867	0.037229
23	0.022846	0.017638	0.025604
24	0.015672	0.011339	0.016254
25	0.0099243	0.0066902	0.0095424
26	0.0057078	0.0033326	0.0047924
27	0.0029417	0.0014402	0.0020152
28	0.0012774	0.00055978	0.00077065
29	0.00043957	0.00019783	0.00019783
30	0.00013783	2.8261e-05	4.3478e-05
31	2.5217e-05	1.087e-06	1.087e-06
32	4.3478e-06	0	0


==> figures/BER/uncoded_SE10.txt <==
snr qam gray mix group
20	0.134	0.146	0.181	0.178
21	0.118	0.128	0.17	0.165
22	0.104	0.112	0.16	0.151
23	0.09	0.0971	0.149	0.134
24	0.0776	0.0827	0.138	0.117
25	0.0658	0.0691	0.125	0.0985
26	0.0546	0.0562	0.112	0.0807
27	0.0438	0.0441	0.0969	0.0633
28	0.0338	0.0328	0.08	0.047
29	0.0247	0.023	0.0621	0.0331
29.5	0.0205	0.0187	0.0529	0.0269
30	0.0169	0.015	0.0441	0.0216
30.5	0.0136	0.0117	0.0357	0.0168
31	0.0106	0.00893	0.0283	0.0128
31.5	0.00811	0.00656	0.0213	0.0094
32	0.00604	0.00461	0.0155	0.00669
32.5	0.00437	0.00321	0.0108	0.00455
33	0.00304	0.00213	0.00731	0.00304
33.5	0.00204	0.00134	0.00466	0.00195
34	0.00128	0.000782	0.00272	0.00111
34.5	0.000783	0.000447	0.00158	0.000641
35	0.000454	0.000243	0.000861	0.000338
35.5	0.000243	0.000112	0.000407	0.00017
36	0.000128	5.6e-05	0.000197	8.25e-05
36.5	5.68e-05	2.02e-05	7.91e-05	3.16e-05
37	2.46e-05	7.25e-06	2.9e-05	1.1e-05


==> figures/BER/uncoded_SE12.txt <==
snr qam gray sp mix group
16	0.10312	    0.10381	    0.42271	   0.1376	    0.1337
17	0.090837	0.090537	0.41753	   0.1289	    0.12226
18	0.078789	0.079544	0.40769	   0.1209	    0.11062
19	0.068129	0.067169	0.39447	   0.1120	    0.095983
20	0.058013	0.056923	0.37928	   0.1032	    0.082452
21	0.048206	0.046646	0.35549	   0.0929	    0.067919
22	0.038886	0.036352	0.31885	   0.0813	    0.053219
23	0.03052	    0.028187	0.27825	   0.0680	    0.040823
24	0.022342	0.019523	0.21989	   0.0535	    0.028423
25	0.015606	0.013183	0.16447	   0.0392	    0.019415
26	0.010107	0.0078292	0.1053	   0.0257	    0.011358
27	0.0058975	0.0043604	0.064338   0.0148	    0.0061667
28	0.0030508	0.0022375	0.030615   0.0073	0.0029688
29	0.001325	0.00081458	0.012965   0.0029	    0.0011833
30	0.00048417	0.00025417	0.0043354  0.00095	0.00038333
31	0.000165	6.0417e-05	0.00084375 0.00022	0.00011458
32	3.5833e-05	1.875e-05	0.00023958 3.71e-05	2.2917e-05



==> figures/BER/uncoded_SE6.txt <==
snr qam gray mix group
8	0.195	0.295	0.355	0.351
9	0.173	0.264	0.334	0.325
10	0.153	0.234	0.313	0.297
11	0.133	0.206	0.292	0.267
12	0.115	0.178	0.268	0.234
13	0.097	0.15	0.244	0.199
14	0.08	0.123	0.215	0.163
15	0.0642	0.0969	0.185	0.13
16	0.0491	0.0728	0.151	0.0968
17	0.0357	0.0518	0.116	0.0688
17.5	0.0296	0.042	0.0981	0.0557
18	0.0243	0.0341	0.0821	0.0453
18.5	0.0194	0.0266	0.0659	0.035
19	0.015	0.0201	0.0512	0.0263
19.5	0.0115	0.0147	0.0387	0.0191
20	0.00847	0.0107	0.0284	0.0139
20.5	0.0061	0.00717	0.0195	0.00938
21	0.00418	0.00477	0.0134	0.00641
21.5	0.00274	0.00294	0.00822	0.00385
22	0.00175	0.0018	0.00495	0.00233
22.5	0.001056	0.001022	0.00285	0.0013
23	0.0005937	0.000555	0.00151	0.000716
23.5	0.000322	0.00025875	0.000763	0.00034458
24	0.0001585	0.000121	0.00035	0.00015953
24.5	7.33e-05	4.43e-05	0.000135	5.43e-05
25	3.105e-05	8.75e-06	3.87e-05	1.33e-05


==> figures/BER/uncoded_SE8.txt <==
snr qam gray mix group
14	0.161	0.2	0.244	0.242
14.5	0.15	0.188	0.237	0.232
15	0.141	0.177	0.229	0.223
15.5	0.133	0.165	0.221	0.212
16	0.124	0.155	0.214	0.202
16.5	0.117	0.144	0.206	0.191
17	0.108	0.133	0.199	0.18
17.5	0.1	0.124	0.191	0.169
18	0.0935	0.115	0.182	0.157
18.5	0.086	0.105	0.175	0.145
19	0.0785	0.0957	0.166	0.133
19.5	0.0724	0.0869	0.157	0.12
20	0.0652	0.0784	0.147	0.108
20.5	0.0584	0.0697	0.138	0.097
21	0.0521	0.0619	0.127	0.0857
21.5	0.0457	0.0535	0.116	0.0741
22	0.04	0.046	0.104	0.0634
22.5	0.0344	0.0387	0.0927	0.0539
23	0.0294	0.0324	0.081	0.0451
23.5	0.0246	0.0262	0.0681	0.0362
24	0.0198	0.0212	0.0575	0.0291
24.5	0.0161	0.0165	0.0461	0.0226
25	0.0126	0.0124	0.0365	0.0172
25.5	0.0097	0.00938	0.0275	0.0128
26	0.00717	0.00642	0.0199	0.00887
26.5	0.00507	0.00451	0.0141	0.00616
27	0.003578	0.00294	0.00925	0.00405
27.5	0.00237	0.0018585	0.005865	0.002555
28	0.001513	0.00113	0.00355	0.00154
28.5	0.0009449	0.000592	0.00198	0.000841
29	0.00053338	0.00032	0.00112	0.000471
29.5	0.00028775	0.0001615	0.000496	0.00023
30	0.00014375	6.677e-05	0.000231	9.25e-05
30.5	6.5875e-05	3.16e-05	0.000105	4.62e-05
31	2.3375e-05	1.13e-05	4.06e-05	1.72e-05


==> figures/LDPC/24D/VC_hybrid_SE10.txt <==
snr group
27.6	0.0759683
27.8	0.0692961
27.85	0.0646315
27.9	0.0493614
27.95	0.0166959
28	0.00232213
28.05	0.000926297
28.1	0.000878687
28.15	0.000796782
28.2	0.000778549


==> figures/LDPC/24D/VC_hybrid_SE12.txt <==
snr group
32.5	0.0649026
32.7	0.0622917
32.9	0.0588829
33	0.0564052
33.05	0.0542673
33.1	0.05066
33.15	0.0429757
33.2	0.0260904
33.25	0.00373533
33.3    0.0012
33.5    9e-4


==> figures/LDPC/24D/VC_hybrid_SE6.txt <==
snr group
17	0.12631
17.2	0.0907323
17.25	0.0348622
17.3	0.00483642
17.35	0.000625868
17.4	0.000529659
17.45	0.000494599
17.5	0.00047309
17.6	0.000426698


==> figures/LDPC/24D/VC_hybrid_SE8.txt <==
snr group
22	0.114784
22.2	0.109786
22.4	0.103358
22.5	0.0996339
22.55	0.0929586
22.6	0.0494514
22.65	0.00279282
22.7	0.000740098
22.8    0.000625


==> figures/LDPC/8D/QAM_BICM_SE10.txt <==
snr qam
27 0.0411
27.5 0.0349 
28 0.0285
28.5 0.0217
29 0.0142
29.2 0.0102
29.3 0.0066
29.4 0.00185
29.5 1.6e-4
29.6 0
               

==> figures/LDPC/8D/QAM_BICM_SE12.txt <==
snr qam
22	0.0350    
22.5 0.0293 
23 0.0233 
23.1 0.0222
23.2 0.0209
23.3 0.0197
23.4 0.0183
23.5 0.0169
23.6 0.0155
23.7 0.0140
23.8 0.0124
23.9 0.0106
24	0.0076
24.1 0.0037
24.2 0.0006
24.25 2.3465e-04


==> figures/LDPC/8D/QAM_BICM_SE6.txt <==
snr qam
17  0.03
17.2	0.0264
17.3	0.0246
17.4	0.0228
17.5	0.0209
17.6	0.0185
17.7	0.0166
17.75	0.0153
17.8	0.0141
17.85	0.0131
17.9	0.0115
17.95	0.00954
18	0.00677
18.05	0.00325
18.1	0.000984
18.12	5.88e-4
18.14	2.93e-4
18.16	1.43e-4
18.18	6.23e-5




==> figures/LDPC/8D/QAM_BICM_SE8.txt <==
snr qam
22	0.0375            
22.4 0.0315
22.8 0.0257
23.2 0.0196
23.4 0.0163
23.6 0.0124
23.7 0.0102
23.8 0.0059
23.9 0.0011
24   5.87e-5

==> figures/LDPC/8D/QAM_SP_SE8.txt <==
snr sp
22.5	0.07101
22.8	0.06614
23.1	0.05393
23.2	0.03486
23.3	0.01642
23.4	0.01555
23.5	0.01472
23.6	0.01393
23.7	0.01308
23.8	0.01226
23.9	0.01144
24	    0.01056
24.1	0.009161
24.2	0.002997
24.3	9.026e-05
24.4	7.85e-05
24.5	6.598e-05


==> figures/LDPC/8D/QAM_hybrid_SE10.txt <==
snr qam
27 0.0562
27.5 0.0517
28   0.0468
28.5 0.0405
28.6 0.0388 
28.7 0.0363
28.8 0.0291
28.9 8.9e-4
29 4.28e-4
29.1 3.7878e-4
29.2 3.33e-4
        

==> figures/LDPC/8D/QAM_hybrid_SE12.txt <==
snr qam
22 0.0478
22.5 0.0443
23	0.0392
23.1 0.0377
23.2 0.0356      
23.3 0.0282
23.4 0.0086
23.5 8.086e-4
23.6 7.3283e-4
23.7 6.5766e-4
23.8 5.953e-4
23.9 5.306e-4

    


==> figures/LDPC/8D/QAM_hybrid_SE6.txt <==
snr qam
17 0.05
17.2	0.0458
17.3	0.0433
17.4	0.0408
17.5	0.0376
17.6	0.0341
17.7	0.0305
17.8	0.0219
17.85   0.0089
17.86   0.0068
17.87   0.0045
17.88   0.0030
17.89   0.0021
17.9    0.0014
17.91   9.58e-4
17.92   4.8e-4
17.94   2.82e-4
17.95   1.405e-4
17.99 1.3567e-4




==> figures/LDPC/8D/QAM_hybrid_SE8.txt <==
snr qam
22 0.0575
22.5 0.0520
23   0.0455
23.3 0.0410
23.4 0.0326
23.5 7.1316e-4
23.6 2.24e-4
23.7 1.95e-4
23.8 1.68e-4

==> figures/LDPC/8D/VC_BICM_SE10.txt <==
snr bicm
27	0.04182
27.5	0.03507
28	0.02803
28.3	0.02299
28.4	0.02166
28.5	0.02026
28.6	0.01848
28.7	0.01679
28.8	0.01498
28.9	0.01292
29	0.01043
29.1	0.006781
29.2	0.002209
29.3	0.0005165


==> figures/LDPC/8D/VC_BICM_SE12.txt <==
snr bicm
32.8 0.032
33.3 0.0254
33.8 0.0201 
33.9 0.0185
34 0.0165
34.1 0.0155
34.2 0.0141
34.3 0.0119
34.4 0.0079
34.5 0.0040
34.6 0.0006



==> figures/LDPC/8D/VC_BICM_SE6.txt <==
snr bicm
17 0.0497
17.2 0.0463 
17.3 0.0433
17.4 0.0423
17.5 0.0389
17.6 0.03687
17.7 0.0347
17.8 0.0320
17.9 0.0300
18 0.0276
18.2 0.0225
18.4 0.018
18.6 0.0092

==> figures/LDPC/8D/VC_BICM_SE8.txt <==
snr bicm
22	0.0441
22.5	0.03584
23	0.02741
23.2	0.02358
23.3	0.02167
23.4	0.02005
23.5	0.01772
23.6	0.01607
23.7	0.01354
23.8	0.01107
23.9	0.006572
24	0.002828
24.1 3.91e-4


==> figures/LDPC/8D/VC_SP_SE12.txt <==
snr sp
33 0.0314
33.5 0.0257
34 0.0210
34.5 0.0171
35  0.0142
35.5 0.0119
35.7 0.0110
35.75 0.0012
35.8 5.97e-5
35.9 5.55e-5
36 4.473e-5


==> figures/LDPC/8D/VC_hybrid_SE10.txt <==
snr group
27 0.0704  
27.5 0.0641
28 0.0559
28.2 0.0499
28.3 0.0201
28.4 6.307e-4
28.5 5.4572e-4


==> figures/LDPC/8D/VC_hybrid_SE12.txt <==
snr group
33 0.0525
33.3 0.0480  
33.4 0.0457
33.5 0.0381
33.6 0.02377
33.7 9.94e-4
33.8 9.36e-04
33.9 8.325e-4
34 7.366e-4
34.1 6.566e-4
34.2 5.853e-4
34.3 5.396e-4







==> figures/LDPC/8D/VC_hybrid_SE6.txt <==
snr group
17 0.0978
17.2 0.0901
17.3 0.0845
17.4 0.0783
17.5 0.0709
17.55 0.0625
17.6 0.0357
17.65 0.0081
17.7 4.1052e-04
17.71 3.359e-4
17.74 3.0e-4
 







==> figures/LDPC/8D/VC_hybrid_SE8.txt <==
snr group
22 0.0842    
22.5 0.0759  
22.7 0.072
22.8 0.0693
22.9 0.0653
23 0.0145
23.05 0.001276
23.1 3.8944e-4
23.2 3e-4

==> figures/MI/CMI-256QAM.txt <==
snr I1 I2 I3 I4 I5 I6 I7 I8
22.5	0.0924	0.6679	0.9978	0.9913	0.9927	0.9961	0.9954	0.986
22.8	0.1364	0.7172	0.9985	0.9981	0.9921	0.9981	0.9971	0.9929
23.1	0.2115	0.7496	0.9983	0.9973	0.9945	0.9989	0.9964	0.9947
23.3	0.2597	0.7974	0.9994	0.9986	0.9986	0.9981	0.9982	0.9973
23.4	0.2854	0.8094	0.9992	0.9977	0.9959	0.9987	0.9989	0.9971
23.6	0.2955	0.8136	0.9991	0.9986	0.9968	0.9993	0.9992	0.9973
23.8	0.3307	0.8288	0.9995	0.9991	0.9992	0.9995	0.9991	0.9978
23.9	0.3493	0.8465	0.998	0.9994	0.9958	0.9999	0.9997	0.9979
24	0.3654	0.8663	0.9998	0.9987	0.9976	0.9998	0.999	0.9984
24.2	0.4036	0.8755	0.9993	0.9999	0.9983	0.9997	0.9996	0.999
24.3	0.4267	0.902	0.9998	0.9996	0.9992	0.9999	0.9997	0.9991
24.4	0.4446	0.9097	1	0.9999	0.999	1	0.9994	0.9992
24.5	0.458	0.9131	1	0.9997	0.9998	0.9994	0.9991	0.9996


==> figures/MI/MI_L_E8_time.txt <==
L E8TM QAM
600 8 7.9332
800 7.9873 7.1868
1000 7.9245 5.7049
1200 7.8401 4.7560
2000 6.9298 0
2500 6.5671 0
3000 6.2625 0
4000 5.2314 0

==> figures/MI/MI_L_L16_WDM.txt <==
L  L16WDM QAM
500  9.1938 9.0279
1000 8.2493 8.0657
2000 6.9497 6.5775
3000 6.0215 5.4620
4000 5.2777 5.0622

==> figures/MI/MI_L_L16_time.txt <==
L  L16TM QAM
300  9.4953 9.4665
500  9.4283 8.9223
1000 8.7452 5.6607
1500 7.9859 3.5203
2000  7.2834
3000  6.3771
3500 5.9638
4000 5.8268


==> figures/MI/MI_L_L32_WDM.txt <==
L  L32WDM QAM
300 9.6875 9.5740
1000 7.9712 7.7177
2000 6.4178 6.2181
3000 5.5074 5.3628
3500 5.0795 4.9557

==> figures/MI/MI_p_E8_time_6sp.txt <==
p vc qam
0	6.9547	6.1518
1	7.2278	6.4425
2	7.4776	6.7354
3	7.6712	7.0072
4	7.8083	7.2621
5	7.9029	7.4909
6	7.9576	7.6137
7	7.9829	7.7435
8	7.9941	7.8315
9	7.9964	7.8438
10	7.9992	7.8729
11	7.9985	7.8448
12	7.9938	7.82
13	7.9756	7.5587
14	7.8902	6.848
15	6.8699	4.1485


==> figures/MI/MI_p_E8_time_8sp.txt <==
p vc qam
-6 4.6848 4.4622         
-5 4.9925 4.7543
-4 5.3123 5.0244
-3 5.6117 5.2898 
-2 5.9435 5.5391
-1 6.2420 5.7987
0 6.567 6.0264   
1 6.8687 6.2402
2 7.1602 6.4548
3 7.4009 6.6444
4 7.6161 6.7716
5 7.7611 6.9536           
6 7.8728 7.0462
7 7.9345 7.1262 
8 7.9688 7.1868
9 7.9817 7.1738
10 7.9873 7.1350

==> figures/MI/MI_p_L16_WDM_5sp.txt <==
p qam vc
0	5.1120 5.4318
1	5.4165 5.7045         
2	5.7239 6.0198
3	6.0367 6.3661
4	6.3515 6.7064
5	6.6621 6.9747
6	6.9728 7.3471
7	7.2906 7.6643
8	7.5856 7.9097    
9	7.9021 8.2557
10	8.2059 8.5483
11	8.4725 8.7450
12	8.7366 8.9955
13	8.9062 9.1938
14	9.0498 9.2553
15	9.1744 9.3042
16	9.1946 9.3492
17	9.1473 9.3121


==> figures/MI/MI_p_L16_time_5sp.txt <==
p vc qam
-6 5.3480 5.0917
-5 5.6620 5.3990
-4 5.8711 5.6789 
-3 6.3334 6.0067
-2 6.6591 6.3012
-1 6.9923 6.6036
0	7.2923	6.9069
1	7.5414	7.1478
2	7.917	7.4733
3	8.2278	7.7282
4	8.4893	7.9908
5	8.8264	8.2387
6	9.0297	8.4595
7	9.2362	8.6332
8	9.3029	8.8012
9	9.406	8.8753
10	9.3943	8.9223
11	9.4283	8.8657
12	9.3444	8.7559

==> figures/MI/MI_p_L32_WDM_3sp.txt <==
p qam vc
0	4.8551 5.3201                 
1	5.1680 5.5573
2	5.4954 5.8054
3	5.7973 6.1525            
4	6.1123 6.4644
5	6.4284 6.7551
6	6.7452 7.1242
7	7.0505 7.4425
8	7.3699 7.7330    
9	7.6848 8.0666
10	8.0182 8.3877
11	8.3246 8.7009
12	8.6121 8.9686
13	8.8786 9.2092
14	9.1073 9.3895
15	9.2806 9.4786
16	9.4327 9.5734
17	9.5232 9.6453
18	9.5740 9.6517
19	9.5738 9.6875
20	9.5325 9.6443

==> figures/MI/conditional.txt <==
snr I1 I2 I3 I4 I5 I6 I7 I8
21.6	0	0	0	0	0.1866	0.2306	0.2232	0.203
21.9	0	0	0	0	0.3012	0.2845	0.2617	0.2837
22.2	0	0	0	0	0.3765	0.3769	0.373	0.3895
22.5	0	0	0	0	0.4586	0.423	0.436	0.4308
22.8	0	0	0	0	0.5398	0.5432	0.5124	0.5299
23.1	0	0	0	0	0.6295	0.656	0.6592	0.6214
23.4	0	0	0	0	0.6668	0.6796	0.684	0.6926
23.7	0	0	0	0.0216	0.7478	0.7543	0.7293	0.7521
24	0	0.1216	0.1108	0.1323	0.8472	0.8434	0.8145	0.7996
24.3	0	0.146	0.2004	0.179	0.8506	0.8735	0.8619	0.8699
24.6	0	0.235	0.2135	0.2233	0.9096	0.9117	0.9091	0.9188
24.9	0	0.2935	0.3453	0.3407	0.926	0.9345	0.9356	0.9388

